Scorio.jl: A Julia package for ranking stochastic responses

Scorio.jl is a Julia package for evaluating and ranking systems from repeated responses to shared tasks. It provides a common tensor-based interface for direct score-based, pairwise, psychometric, voting, graph, and listwise methods, so the same benchmark can be analyzed under multiple ranking assumptions. We describe the package design, position it relative to existing Julia tools, and report pilot experiments on synthetic rank recovery, stability under limited trials, and runtime scaling.

==> paper.yml <==
title: "Scorio.jl: A Julia package for ranking stochastic responses"
keywords:
  - Julia
  - Ranking
  - Stochastic evaluation
  - Test-time scaling
authors:
  - name: Mohsen Hariri
    orcid: 0000-0003-0731-4275
    affiliation: 1
  - name: Michael Hinczewski
    orcid: 0000-0003-2837-7697
    affiliation: 2
  - name: Vipin Chaudhary
    orcid: 0000-0001-9672-6225
    affiliation: 1
affiliations:
  - name: Department of Computer and Data Sciences, Case Western Reserve University, Cleveland, OH, USA
    index: 1
  - name: Department of Physics, Case Western Reserve University, Cleveland, OH, USA
    index: 2
date: 7 March 2026
bibliography: ref.bib

